HERMES spectroscopy of normal A and Am stars

The nominal Kepler mission provided very high-precision photometric data. Using these data, interesting phenomena such as spots, and ``hump and spike'' features were observed in the light curves of some normal A and metallic lined A stars (Am stars). However, the connection between such phenomena and the chemical peculiarity of the Am stars is still unclear. In order to make progress on these issues, its important to collect high-resolution spectroscopic data to determine their fundamental parameters and individual chemical abundances. In this paper, we present a spectroscopic study of a sample of ``hump and spike'' stars in the nominal Kepler field. We used data collected with the High Efficiency and Resolution Mercator \'{E}chelle Spectrograph (HERMES). We determined the spectral type of these stars and obtained the atmospheric stellar parameters such as effective temperatures, surface gravities, projected rotational, microturbulent and radial velocities. We also performed a detailed individual chemical abundance analysis for each target. We confirmed KIC 3459226 and KIC 6266219 as Am stars, KIC 9349245 as a marginal Am star, while KIC 4567097, KIC 4818496, KIC 5524045, KIC 5650229, KIC 7667560, and KIC 9272082 are non-Am stars. To estimate their evolutionary phases, all the stars were placed in the Hertzsprung-Russell (HR) diagram. Based on their spectral classification and chemical abundance pattern, we reclassified KIC 6266219 (previously treated as chemically normal) as an Am star (kA3hA7mF1) and KIC 9272082 (previously treated as Am) as non-Am.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
